Understanding Xacro Misunderstandings

The Xacro XML macro language extends the Universal Robot Description Format (URDF) and is part of a critical toolchain from geometric representations to simulation, visualization, and system execution. However, members of the robotics community, especially newcomers, struggle to troubleshoot and understand the interplay between systems and the Xacro preprocessing pipeline. To better understand how system developers struggle with Xacros, we manually examine 712 Xacro-related questions from the question and answer site http://answers.ros.org and find Xacro misunderstandings fit into 10 key categories using a systematic, qualitative approach called Open Coding. By examining the 'tags' applied to questions, we further find that Xacro problems manifest in a befuddlingly broad set of contexts. This hinders onboarding and complicates system developers' understanding of representations and tools in the Robot Operating System. We aim to provide an empirical grounding that identifies and prioritizes impediments to users of open robotics systems, so that tool designers, teachers, and robotics practitioners can devise ways of improving robot software tooling and education.

==> ICRA 2022 Understanding Xacro Misunderstandings/categorydata/categoriestoprune.txt <==
MY CATEGORIES

!remove this
+merge into -> thing to merge into
?undecided

adding/configuring hardware
+build/installation errors -> user missing/conflicting dependencies
complicated robot troubleshooting
+Gazebo plugin troubleshooting -> Gazebo simulation/plugin troubleshooting
Gazebo simulation troubleshooting
+lack of hardware support -> adding/configuring hardware OR remove? very rare
missing xacro tool
?MoveIt simulation troubleshooting
multi-robot simulation troubleshooting
outdated ROS distrution errors
!parsing macros (put into complicated troubleshooting)
physics issues/troubleshooting
!?python-specific errors
RVIZ simulation troubleshooting
user unaware/misuse of xacro
user conversion errors/troubleshooting
?localization errors
user missing/conflicting dependencies
+user not utilizing xacro feature -> unaware/misuse of xacro
user syntax errors
?user syntax/path errors
xacro alternatives
xacro argument/parameter troubleshooting
?xacro conditionals troubleshooting
xacro general troubleshooting
xacro joint/link errors/troubleshooting
?xacro namespace troubleshooting

==> ICRA 2022 Understanding Xacro Misunderstandings/categorydata/cleaned_buckets.txt <==
These categories can be all be found on bucket relation sketch.

COUNT   CATEGORY
***************************
4       COPY PASTE ERROR
4       XACRO IF BUG
6       DON’T KNOW IF  FEATURE IS IN XACRO
7       XACRO ARG BUG
9       XACRO INSTALLATION QUERIES & BUGS
9       ERROR CONNECTING ONLY TO GAZEBO
12      ROS VERSIONS; THEIR XACROS & BUGS
12      XACRO PROPERTY BUG
19      ROS INDUSTRIAL (ROBOTIC ARM)
15      BUGGY MULTI-ROBOT SIMULATION
19      JOINTS AND LINKAGES BUG
20      INCORRECT GAZEBO PLUGIN
21      TF BUG AND THEIR XACRO FILE
25      SIMULATION PIPELINE DILEMMA
27      ERROR CONNECTING TO RVIZ
27      XACRO MACRO BUG
52      DON’T KNOW HOW TO USE XACRO/URDF TOOLS
53      DON’T KNOW HOW TO ADD COMPONENT TO XACRO/URDF FILE
66      ERROR WHILE LOADING XACRO FILE
73      ERROR CONNECTING TO GAZEBO
108     DON’T KNOW HOW TO USE FEATURE IN XACRO

21 TOTAL BUCKETS 

COUNT   CATEGORY
***************************
2       xacro namespace troubleshooting 
3       xacro conditionals troubleshooting
4       xacro alternatives
7       missing xacro tool
9       outdated ROS distribution errors
10      physics issues/troubleshooting
13      RVIZ simulation troubleshooting
13      multi-robot simulation troubleshooting
13      xacro joint/link troubleshooting/errors
14      xacro argument/parameter troubleshooting
16      user conversion error/troubleshooting
17      complicated robot troubleshooting 
33      user missing/conflicting dependencies/build errors/path errors
35      xacro general troubleshooting (too general, these labels mostly stemmed from lack of understanding of xacro/ROS on my end)
39      adding/configuring hardware
47      unaware/misuse of xacro
62      Gazebo/plugin simulation troubleshooting
80      user syntax errors

18 TOTAL BUCKETS

*******************
COMBINING ATTEMPTS:
*******************

***note Vivek's categories don't represent total number of questions as multiple tags were used for many questions***

Picking largest count from each arbitrarily distinct category, combining similar
COUNT   CATEGORY
***************************
6       DON’T KNOW IF  FEATURE IS IN XACRO, xacro alternatives
9       XACRO INSTALLATION QUERIES & BUGS
10      physics issues/troubleshooting
12      ROS VERSIONS; THEIR XACROS & BUGS
16      user conversion error/troubleshooting
27      ERROR CONNECTING TO RVIZ
30      complicated robot troubleshooting, multi-robot simulation troubleshooting
33      user missing/conflicting dependencies/build errors/path errors
39      adding/configuring hardware
73      ERROR CONNECTING TO GAZEBO, Gazebo/plugin simulation troubleshooting
80      user syntax errors
156     all other xacro issues (error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace                    troubleshooting, conditional troubleshooting, tf bugs)
213     DON’T KNOW HOW TO USE FEATURE IN XACRO, DON’T KNOW HOW TO USE XACRO/URDF TOOLS, DON’T KNOW HOW TO ADD COMPONENT TO XACRO/URDF          FILE

704 TOTAL FROM 13 BUCKETS


Picking smallest count from each arbitrarily distinct category, combining similar 
COUNT   CATEGORY
***************************
10      physics issues/troubleshooting
12      ROS VERSIONS; THEIR XACROS & BUGS
16      user conversion error/troubleshooting
21      TF BUG AND THEIR XACRO FILE
27      ERROR CONNECTING TO RVIZ
30      complicated robot troubleshooting, multi-robot simulation troubleshooting
33      user missing/conflicting dependencies/build errors/path errors
39      adding/configuring hardware
47      unaware/misuse of xacro
62      Gazebo/plugin simulation troubleshooting
74      all other xacro issues (error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace                  troubleshooting, conditional troubleshooting)
80      user syntax errors

451 TOTAL FROM 12 BUCKETS


FINAL PASS WITH THESE
- SEPARATE SYNTAX ERRORS INTO SPECIFIC CATEGORY ***after quick rundown of 20 or so, there are too many, would make too many buckets
- WRITE ONE SENTENCE DESCRIPTION ON EACH CATEGORY (DO THIS AS A TABLE)
-> LATEX TABLE GENERATOR
- CUT OFF BELOW 20ISH, REST ARE OTHER
- DO CHART AGAIN WITH LENS OF CATEGORIES 

FINAL:

COUNT   CATEGORY
***************************
48      other
21      user conversion error/troubleshooting 
30      complicated robot troubleshooting, multi-robot simulation troubleshooting
33      user missing/conflicting dependencies/build errors/path errors
39      adding/configuring hardware
47      unaware/misuse of xacro
62      Gazebo/plugin simulation troubleshooting
78      user syntax errors (xacro file, launch file, config.yaml, copy/paste errors, physics typos, etc?)
83      xacro troubleshooting (error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace troubleshooting, conditional troubleshooting) 

441 total, 9 buckets

descriptions for table:

other - anything not in list, miscellaneous problems (can reference some from python script)

user conversion error/troubleshooting - user has problem converting xacro to URDF/SDF or doesn't know how to (or vice versa), conversions from ROS to ROS2

complicated/multi robot troubleshooting - user has specific question about a complicated robot, can be related to its mechanics/physics or just where to find an example of a pre-existing complicated robot; multi-robot includes questions related to how one incorporates multiple xacros to coordinate multiple robots

user missing/conflicting dependencies - errors while building ROS packages that stem from a user having conflicting or missing dependencies

adding/configuring hardware - user attempting to add/reconfigure a xacro to include other pieces of hardware (sensors, grippers, etc.)

unaware/misuse of xacro - user either doesn't know xacro exists at all, doesn't know how to use its tools or features, uses them incorrectly, or doesn't understand the pipeline correctly (for example, they think xacros are directly read by Gazebo before being converted to URDF/SDF)

Gazebo (plugin) troubleshooting - errors with how xacro and Gazebo interact, errors with plugins, Gazebo, and xacros interacting

user syntax errors - anything from xacro file, launch file, config.yaml, and copy/paste syntax errors, physics typos, and specifying the wrong path

xacro troubleshooting - error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace troubleshooting, conditional troubleshooting, xacro debugging

==> ICRA 2022 Understanding Xacro Misunderstandings/categorydata/vivekscategories+notes.txt <==
COUNT   CATEGORY
***************************
1       Incorrect configuration in Xacro/URDF
1       Error while loading Xacro file, Don’t know how to add component to Xacro/URDF file
1       Don’t know how to use feature in Xacro, incorrect simulation
1       Xacro/URDF parsing error
1       Incorrect simulation, Don’t know how to use feature in Xacro
1       Error connecting to RVIz, Xacro/URDF parsing error
1       Error while loading Xacro file, ROS versions; their xacros & bugs
1       Xacro/URDF parsing error, Don’t know how to add component to Xacro/URDF file
1       Don’t know if  feature is in Xacro
1       Conversion issues, Don’t know how to use Xacro/URDF tools
1       Error connecting to gazebo
1       Don’t know how to use feature in Xacro, ros parameter bug
1       Error connecting to gazebo, xacro macro bug
1       Error while loading Xacro file, xacro arg bug
1       Error connecting to gazebo, namespace bug
1       Don’t know if feature is in Xacro
1       Error while loading Xacro file, incorrect gazebo plugin
1       Buggy multi-robot simulation, Don’t know how to use feature in Xacro, namespace bug
1       Incorrect gazebo plugin, ROS versions; their xacros & bugs
1       Don’t know how to use feature in Xacro, Attribute value and configuration
1       Don’t know how to use feature in Xacro, incorrect gazebo plugin
1       Error connecting to RViz, TF bug and their xacro file, Error while loading Xacro file
1       Error connecting to gazebo, Incorrect gazebo plugin,incorrect attributes
1       Simulation pipeline dilemma
1       Don’t know how to use Xacro/URDF tools, Conversion issues (Solidworks-ROS)
1       Don’t know if  feature is in Xacro, xacro arg bug
1       Don’t know if  feature is in Xacro, gazebo bug, plugin bug
1       Don’t know if  feature is in Xacro, transmission tag bugs & usage
1       Don’t know if  feature is in Xacro, xacro if-else (conditional) bug
1       Incorrect gazebo plugin, joint simulation bug
1       Simulation pipeline dilemma
1       Error connecting to RViz, Error while loading Xacro file
1       Error connecting to gazebo, Joints and Linkages bug, xacro screw joint bug
1       Error connecting to gazebo, Don’t know how to add component to Xacro/URDF file, camera bug, Robotic Arm
1       Don’t know how to add component to Xacro/URDF file, Copy paste error, unplublished topics
1       Don’t know how to add component to Xacro/URDF file, Joints and Linkages bug, incorrect gazebo plugin, Robotic Arm
1       Don’t know how to use feature in Xacro, Robotic Arm
1       Error connecting to gazebo/RViz, incorrect gazebo plugin,
1       Error connecting to gazebo/RViz
1       Simulation pipeline dilemma, Don’t know how to use feature in Xacro
1       Don’t know how to use feature in Xacro, Joints and Linkages bug
1       Don’t know how to use feature in Xacro, Error connecting to gazebo
1       Error while loading Xacro file, Syntax Error
1       Error connecting to RViz and gazebo
1       Don’t know how to add component to Xacro/URDF file, noise simulation bug
1       Don’t know how to use feature in Xacro, .dae file bug
1       Don’t know how to use feature in Xacro, nested xacro bug
1       Error while loading Xacro file, transmission tag bug
1       Error while loading Xacro file, TF bug and their xacro file, Don’t know how to add component to Xacro/URDF file, ROS Industrial (Robotic Arm)
1       Error connecting to RViz, incorrect gazebo plugin, Don’t know how to add component to Xacro/URDF file
1       Error while loading Xacro file, Don’t know how to use feature in Xacro, xacro macro bug
1       Error connecting to gazebo, joints and linkages bug
1       Buggy multi-robot simulation, Don’t know how to use feature in Xacro
1       Don’t know how to add component to Xacro/URDF file, Error  connecting to RViz
1       Error connecting to RViz, TF bug and their xacro file, Robotic Arm
1       Error connecting to gazebo, Incorrect gazebo plugin, Copy paste error
1       Error while loading Xacro file, Joints and Linkages bug
1       Error while loading Xacro file, XML parsing bug
1       Don’t know how to add component to Xacro/URDF file, Conversion issues (CAD to ROS)
1       Error connecting to gazebo, xacro namespace bug
1       Error connecting to gazebo, Don’t know how to add component to Xacro/URDF file, Joints and Linkages bug
1       Undesired  simulation, Robotic Arm
1       Error connecting to gazebo, bumper sensor
1       Error connecting only to gazebo, Robotic Arm
1       Don’t know if  feature is in Xacro, nested xacro bug
1       Don’t know how to use feature in Xacro, STL files bug
1       Don’t know how to use feature in Xacro, xacro macro bug, xacro parameter bug
1       Multi sensor simulation, TF bug and their xacro file
1       Don’t know how to use feature in Xacro, xacro parameters/arguments bug
1       Error connecting to gazebo,Joints and Linkages bug
1       Don’t know how to use feature in Xacro, xacro parameter bug
1       Error connecting to gazebo, Joints and Linkages bug
1       Don’t know how to use feature in Xacro, xacro macro bug
1       Don’t know how to use feature in Xacro, xacro macro bug, xacro property bug
1       Undesired simulation
1       Don’t know how to use feature in Xacro, Joints and Linkages bug
1       Don’t know how to use feature in Xacro, rostopic bug
1       Don’t know how to use feature in Xacro, xacro rarg bug
1       Don’t know how to use feature in Xacro, xacro macro bug, Error while loading Xacro file
1       Don’t know how to add component to Xacro/URDF file, gazebo plugin bug
1       Don’t know how to add component to Xacro/URDF file, Don’t know how to use feature in Xacro, nested xacro/urdf bug
1       Don’t know how to add component to Xacro/URDF file, rostopic bug
1       Don’t know how to use feature in Xacro, constant parameter bug
1       Error connecting to gazbeo, ROS versions; their xacros & bugs
1       Error while loading Xacro file, namespace bug
1       Don’t know how to add component to Xacro/URDF file, xacro if bug
1       Don’t know how to use Xacro/URDF tools, ROS Industrial (Robotic Arm), Joints and Linkages bug
1       Miscelleneous, Don’t know how to use feature in Xacro
1       Don’t know how to add component to Xacro/URDF file, TF bug and their xacro file
1       Error while loading Xacro file, inorder bug
1       Don’t know how to use Xacro/URDF tools, xacro macro bug
1       Don’t know how to add component to Xacro/URDF file, Error connecting to gazebo/RViz
1       Don’t know how to use Xacro/URDF tools, ROS Industrial (Robotic Arm)
1       Simulation pipeline dilemma, Don’t know how to use feature in Xacro, xmlns bug
1       Buggy multi-robot simulation, Don’t know how to use feature in Xacro, xacro property bug, ROS Industrial (Robotic Arm)
1       duplicate of 656
1       Don’t know how to use feature in Xacro, xacro physics tag bug
1       Error while loading Xacro file, xacro property error
1       Don’t know how to use feature in Xacro, visual tag bug
1       Incorrect gazebo plugins
1       Error connecting to gazebo, Simulation pipeline dilemma
1       Xacro installation queries & bugs, Raspberry PI
1       Don’t know how to use feature in Xacro, visualization bug
1       Don’t know how to use Xacro/URDF tools, Conversion issues (CAD to ROS)
1       Error connecting to gazebo, Buggy multi-robot simulation
1       Don’t know how to add component to Xacro/URDF file, Don’t know how to use feature in Xacro, xacro macro bug
1       Don’t know how to use feature in Xacr, mesh files bug
1       Don’t know how to use feature in Xacro, xacro macro param bug
1       Don’t know how to use Xacro/URDF tools, Conversion Issues (CAD to ROS), Joints and Linkages bug
1       Don’t know how to use feature in Xacro, Don’t know how to use Xacro/URDF tools
1       Don’t know how to use feature in Xacro,nested xacro property bug
1       Error while loading Xacro file, xacro macro bug, ROS versions; their xacros & bugs
1       Error connecting to gazebo, ROS Industrial (Robotic Arm)
1       Don’t know how to use feature in Xacro, nested xacro bug, xacro property bug
1       Error while loading Xacro file, encoding bug
1       Error while loading Xacro file, materials tag bug
1       Don’t know how to use feature in Xacro, collision tag bug
1       Error while loading Xacro file, xacro unless tag bug
1       Error  connecting to RViz
1       Don’t know how to use feature in Xacro, nested xacro macro bug
1       Don’t know how to use feature in Xacro, mesh tag bug
1       Error connecting to RViz, visual tag bug
1       Error connecting to gazebo, ROS versions; their xacros & bugs
1       Don’t know how to use feature in Xacro, xacro tag attribute bug
1       Don’t know how to use feature in Xacro, Don’t know how to add component to Xacro/URDF file, camera bug
1       Simulation pipeline dilemma
1       Don’t know how to use feature in Xacro, origin tag big, xcaro properties bug
1       Don’t know how to use feature in Xacro, origin tag bug
1       Don’t know how to use feature in Xacro, unaware of xacro tool
1       Don’t know how to use feature in Xacro, xacro arg bug, xacro property bug
1       Repeated 855
1       Don’t know how to use feature in Xacro, multiple xacros bug
1       Don’t know how to add component to Xacro/URDF file, laser bug
1       Incorrect gazebo plugin, Don’t know how to add component to Xacro/URDF file
1       Don’t know how to use feature in Xacro, updating xacro bug
1       Incorrect and undesired  simulation, camera sensor bug
1       Errror connecting to gazebo
1       Error connecting to gazebo, ROS Industrial, Robotic Arm
1       Buggy multi-robot simulation, Error connecting to RViz
1       Error connecting to gazebo & RViz
1       Don’t know how to use feature in Xacro, tactile sensor
1       Miscelleneous, Simulation pipeline dilemma
1       Don’t know how to use feature in Xacro, mimic tag bug
1       Don’t know how to use feature in Xacro, camera bug
1       Don’t know how to use feature in Xacro, Incorrect gazebo plugin
1       Don’t know how to add component to Xacro/URDF file, distance sensor bug
1       Don’t know how to add component to Xacro/URDF file, gripper bug
1       Simulation pipeline dilemma, complex robot
2       Incorrect simulation, incorrect gazebo plugin
2       Don’t know how to add component to Xacro/URDF file, Error connecting to gazebo
2       Don’t know how to use feature in Xacro, xacro insert bug
2       Don’t know how to use feature in Xacro, Joints and Linkages bug
2       Don’t know how to use feature in Xacro, xacro macro bug, TF bug and their xacro file
2       Error connecting to gazebo, Copy paste error
2       Buggy multi-robot simulation, TF bug and their xacro file
2       Error connecting only to RViz
2       Error connecting to gazebo, bump sensor bug
2       Error connecting to RViz, TF bug and their xacro file
2       Don’t know how to use feature in Xacro, gazebo plugin bug
2       Don’t know how to use feature in Xacro, xacro include bug
2       Don’t know how to add component to Xacro/URDF file, Don’t know how to use feature in Xacro
2       Error while loading Xacro file, XML syntax bug
2       Don’t know how to use feature in Xacro, mesh file bug
2       Duplicate of above
2       Don’t know how to add component to Xacro/URDF file
2       Error connecting to gazebo and RViz
2       Error connecting to gazebo, Don’t know how to use feature in Xacro, inertia tag bug
2       Error while loading Xacro file, Xacro installation queries & bugs
2       Incorrect and undesired  simulation
3       Error connecting to RVIz
3       Error connecting to RViz, TF bug and their xacro file
3       Error while loading Xacro file, Joints and Linkages bug
3       Don’t know how to use Xacro/URDF tools, Simulation pipeline dilemma
3       Error connecting to gazebo, Don’t know how to add component to Xacro/URDF file
3       Error while loading Xacro file, xacro property bug
3       Don’t know how to use feature in Xacro, Buggy multi-robot simulation
3       Incorrect gazebo plugin
3       Error connecting to RViz, Joints and Linkages bug
3       Don’t know how to use feature in Xacro, xacro if bug
3       Error while loading Xacro file, xacro macro bug
4       Error connecting to gazebo, incorrect gazebo plugin
4       Miscellaneous
4       Don’t know how to use feature in Xacro, xacro arg bug
5       Incorrect simulation
5       Buggy multi-robot simulation
5       Don’t know how to use feature in Xacro, xacro property bug
5       Error while loading Xacro file, Don’t know how to use Xacro/URDF tools
6       Xacro installation queries & bugs
7       ROS versions; their xacros & bugs
7       TF bug and their xacro file
7       Don’t know how to add component to Xacro/URDF file, ROS Industrial (Robotic Arm)
8       Error connecting only to gazebo
9       Error connecting to RViz
9       Miscelleneous
12      Don’t know how to use feature in Xacro
13      Don’t know how to use feature in Xacro, xacro macro bug
14      Don’t know how to add component to Xacro/URDF file
14      Simulation pipeline dilemma 
28      Error while loading Xacro file
36      Don’t know how to use Xacro/URDF tools
39      Error connecting to gazebo

SOME NOTES FROM QUICK COMPARISON:

- first 7, aside from simulation pipeline dilemma, are very similar to some of my categories (maybe take a look at some error while loading XACRO files)
- "Simulation Pipeline dilemma" can refer to (not exclusively): Gazebo simulation troubleshooting, syntax errors, complicated robot troubleshooting, unaware/misuse of xacro
- can probably just change wording on my categories/refine/prune them based on the above list since we won't necessarily have Vivek's input
- after this, re-do hierarchy using some actual graph software to make it look nice ***any ideas on good graph drawing software Doctor Ore?***

- for python, split on semi-colon/comma
- for graphs: tikz (probably not), powerpoint

==> categorydata/categoriestoprune.txt <==
MY CATEGORIES

!remove this
+merge into -> thing to merge into
?undecided

adding/configuring hardware
+build/installation errors -> user missing/conflicting dependencies
complicated robot troubleshooting
+Gazebo plugin troubleshooting -> Gazebo simulation/plugin troubleshooting
Gazebo simulation troubleshooting
+lack of hardware support -> adding/configuring hardware OR remove? very rare
missing xacro tool
?MoveIt simulation troubleshooting
multi-robot simulation troubleshooting
outdated ROS distrution errors
!parsing macros (put into complicated troubleshooting)
physics issues/troubleshooting
!?python-specific errors
RVIZ simulation troubleshooting
user unaware/misuse of xacro
user conversion errors/troubleshooting
?localization errors
user missing/conflicting dependencies
+user not utilizing xacro feature -> unaware/misuse of xacro
user syntax errors
?user syntax/path errors
xacro alternatives
xacro argument/parameter troubleshooting
?xacro conditionals troubleshooting
xacro general troubleshooting
xacro joint/link errors/troubleshooting
?xacro namespace troubleshooting

==> categorydata/cleaned_buckets.txt <==
These categories can be all be found on bucket relation sketch.

COUNT   CATEGORY
***************************
4       COPY PASTE ERROR
4       XACRO IF BUG
6       DON’T KNOW IF  FEATURE IS IN XACRO
7       XACRO ARG BUG
9       XACRO INSTALLATION QUERIES & BUGS
9       ERROR CONNECTING ONLY TO GAZEBO
12      ROS VERSIONS; THEIR XACROS & BUGS
12      XACRO PROPERTY BUG
19      ROS INDUSTRIAL (ROBOTIC ARM)
15      BUGGY MULTI-ROBOT SIMULATION
19      JOINTS AND LINKAGES BUG
20      INCORRECT GAZEBO PLUGIN
21      TF BUG AND THEIR XACRO FILE
25      SIMULATION PIPELINE DILEMMA
27      ERROR CONNECTING TO RVIZ
27      XACRO MACRO BUG
52      DON’T KNOW HOW TO USE XACRO/URDF TOOLS
53      DON’T KNOW HOW TO ADD COMPONENT TO XACRO/URDF FILE
66      ERROR WHILE LOADING XACRO FILE
73      ERROR CONNECTING TO GAZEBO
108     DON’T KNOW HOW TO USE FEATURE IN XACRO

21 TOTAL BUCKETS 

COUNT   CATEGORY
***************************
2       xacro namespace troubleshooting 
3       xacro conditionals troubleshooting
4       xacro alternatives
7       missing xacro tool
9       outdated ROS distribution errors
10      physics issues/troubleshooting
13      RVIZ simulation troubleshooting
13      multi-robot simulation troubleshooting
13      xacro joint/link troubleshooting/errors
14      xacro argument/parameter troubleshooting
16      user conversion error/troubleshooting
17      complicated robot troubleshooting 
33      user missing/conflicting dependencies/build errors/path errors
35      xacro general troubleshooting (too general, these labels mostly stemmed from lack of understanding of xacro/ROS on my end)
39      adding/configuring hardware
47      unaware/misuse of xacro
62      Gazebo/plugin simulation troubleshooting
80      user syntax errors

18 TOTAL BUCKETS

*******************
COMBINING ATTEMPTS:
*******************

***note Vivek's categories don't represent total number of questions as multiple tags were used for many questions***

Picking largest count from each arbitrarily distinct category, combining similar
COUNT   CATEGORY
***************************
6       DON’T KNOW IF  FEATURE IS IN XACRO, xacro alternatives
9       XACRO INSTALLATION QUERIES & BUGS
10      physics issues/troubleshooting
12      ROS VERSIONS; THEIR XACROS & BUGS
16      user conversion error/troubleshooting
27      ERROR CONNECTING TO RVIZ
30      complicated robot troubleshooting, multi-robot simulation troubleshooting
33      user missing/conflicting dependencies/build errors/path errors
39      adding/configuring hardware
73      ERROR CONNECTING TO GAZEBO, Gazebo/plugin simulation troubleshooting
80      user syntax errors
156     all other xacro issues (error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace                    troubleshooting, conditional troubleshooting, tf bugs)
213     DON’T KNOW HOW TO USE FEATURE IN XACRO, DON’T KNOW HOW TO USE XACRO/URDF TOOLS, DON’T KNOW HOW TO ADD COMPONENT TO XACRO/URDF          FILE

704 TOTAL FROM 13 BUCKETS


Picking smallest count from each arbitrarily distinct category, combining similar 
COUNT   CATEGORY
***************************
10      physics issues/troubleshooting
12      ROS VERSIONS; THEIR XACROS & BUGS
16      user conversion error/troubleshooting
21      TF BUG AND THEIR XACRO FILE
27      ERROR CONNECTING TO RVIZ
30      complicated robot troubleshooting, multi-robot simulation troubleshooting
33      user missing/conflicting dependencies/build errors/path errors
39      adding/configuring hardware
47      unaware/misuse of xacro
62      Gazebo/plugin simulation troubleshooting
74      all other xacro issues (error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace                  troubleshooting, conditional troubleshooting)
80      user syntax errors

451 TOTAL FROM 12 BUCKETS


FINAL PASS WITH THESE
- SEPARATE SYNTAX ERRORS INTO SPECIFIC CATEGORY ***after quick rundown of 20 or so, there are too many, would make too many buckets
- WRITE ONE SENTENCE DESCRIPTION ON EACH CATEGORY (DO THIS AS A TABLE)
-> LATEX TABLE GENERATOR
- CUT OFF BELOW 20ISH, REST ARE OTHER
- DO CHART AGAIN WITH LENS OF CATEGORIES 

FINAL:

COUNT   CATEGORY
***************************
48      other
21      user conversion error/troubleshooting 
30      complicated robot troubleshooting, multi-robot simulation troubleshooting
33      user missing/conflicting dependencies/build errors/path errors
39      adding/configuring hardware
47      unaware/misuse of xacro
62      Gazebo/plugin simulation troubleshooting
78      user syntax errors (xacro file, launch file, config.yaml, copy/paste errors, physics typos, etc?)
83      xacro troubleshooting (error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace troubleshooting, conditional troubleshooting) 

441 total, 9 buckets

descriptions for table:

other - anything not in list, miscellaneous problems (can reference some from python script)

user conversion error/troubleshooting - user has problem converting xacro to URDF/SDF or doesn't know how to (or vice versa), conversions from ROS to ROS2

complicated/multi robot troubleshooting - user has specific question about a complicated robot, can be related to its mechanics/physics or just where to find an example of a pre-existing complicated robot; multi-robot includes questions related to how one incorporates multiple xacros to coordinate multiple robots

user missing/conflicting dependencies - errors while building ROS packages that stem from a user having conflicting or missing dependencies

adding/configuring hardware - user attempting to add/reconfigure a xacro to include other pieces of hardware (sensors, grippers, etc.)

unaware/misuse of xacro - user either doesn't know xacro exists at all, doesn't know how to use its tools or features, uses them incorrectly, or doesn't understand the pipeline correctly (for example, they think xacros are directly read by Gazebo before being converted to URDF/SDF)

Gazebo (plugin) troubleshooting - errors with how xacro and Gazebo interact, errors with plugins, Gazebo, and xacros interacting

user syntax errors - anything from xacro file, launch file, config.yaml, and copy/paste syntax errors, physics typos, and specifying the wrong path

xacro troubleshooting - error loading file, joint/link troubleshooting, argument/parameter troubleshooting, namespace troubleshooting, conditional troubleshooting, xacro debugging

==> categorydata/vivekscategories+notes.txt <==
COUNT   CATEGORY
***************************
1       Incorrect configuration in Xacro/URDF
1       Error while loading Xacro file, Don’t know how to add component to Xacro/URDF file
1       Don’t know how to use feature in Xacro, incorrect simulation
1       Xacro/URDF parsing error
1       Incorrect simulation, Don’t know how to use feature in Xacro
1       Error connecting to RVIz, Xacro/URDF parsing error
1       Error while loading Xacro file, ROS versions; their xacros & bugs
1       Xacro/URDF parsing error, Don’t know how to add component to Xacro/URDF file
1       Don’t know if  feature is in Xacro
1       Conversion issues, Don’t know how to use Xacro/URDF tools
1       Error connecting to gazebo
1       Don’t know how to use feature in Xacro, ros parameter bug
1       Error connecting to gazebo, xacro macro bug
1       Error while loading Xacro file, xacro arg bug
1       Error connecting to gazebo, namespace bug
1       Don’t know if feature is in Xacro
1       Error while loading Xacro file, incorrect gazebo plugin
1       Buggy multi-robot simulation, Don’t know how to use feature in Xacro, namespace bug
1       Incorrect gazebo plugin, ROS versions; their xacros & bugs
1       Don’t know how to use feature in Xacro, Attribute value and configuration
1       Don’t know how to use feature in Xacro, incorrect gazebo plugin
1       Error connecting to RViz, TF bug and their xacro file, Error while loading Xacro file
1       Error connecting to gazebo, Incorrect gazebo plugin,incorrect attributes
1       Simulation pipeline dilemma
1       Don’t know how to use Xacro/URDF tools, Conversion issues (Solidworks-ROS)
1       Don’t know if  feature is in Xacro, xacro arg bug
1       Don’t know if  feature is in Xacro, gazebo bug, plugin bug
1       Don’t know if  feature is in Xacro, transmission tag bugs & usage
1       Don’t know if  feature is in Xacro, xacro if-else (conditional) bug
1       Incorrect gazebo plugin, joint simulation bug
1       Simulation pipeline dilemma
1       Error connecting to RViz, Error while loading Xacro file
1       Error connecting to gazebo, Joints and Linkages bug, xacro screw joint bug
1       Error connecting to gazebo, Don’t know how to add component to Xacro/URDF file, camera bug, Robotic Arm
1       Don’t know how to add component to Xacro/URDF file, Copy paste error, unplublished topics
1       Don’t know how to add component to Xacro/URDF file, Joints and Linkages bug, incorrect gazebo plugin, Robotic Arm
1       Don’t know how to use feature in Xacro, Robotic Arm
1       Error connecting to gazebo/RViz, incorrect gazebo plugin,
1       Error connecting to gazebo/RViz
1       Simulation pipeline dilemma, Don’t know how to use feature in Xacro
1       Don’t know how to use feature in Xacro, Joints and Linkages bug
1       Don’t know how to use feature in Xacro, Error connecting to gazebo
1       Error while loading Xacro file, Syntax Error
1       Error connecting to RViz and gazebo
1       Don’t know how to add component to Xacro/URDF file, noise simulation bug
1       Don’t know how to use feature in Xacro, .dae file bug
1       Don’t know how to use feature in Xacro, nested xacro bug
1       Error while loading Xacro file, transmission tag bug
1       Error while loading Xacro file, TF bug and their xacro file, Don’t know how to add component to Xacro/URDF file, ROS Industrial (Robotic Arm)
1       Error connecting to RViz, incorrect gazebo plugin, Don’t know how to add component to Xacro/URDF file
1       Error while loading Xacro file, Don’t know how to use feature in Xacro, xacro macro bug
1       Error connecting to gazebo, joints and linkages bug
1       Buggy multi-robot simulation, Don’t know how to use feature in Xacro
1       Don’t know how to add component to Xacro/URDF file, Error  connecting to RViz
1       Error connecting to RViz, TF bug and their xacro file, Robotic Arm
1       Error connecting to gazebo, Incorrect gazebo plugin, Copy paste error
1       Error while loading Xacro file, Joints and Linkages bug
1       Error while loading Xacro file, XML parsing bug
1       Don’t know how to add component to Xacro/URDF file, Conversion issues (CAD to ROS)
1       Error connecting to gazebo, xacro namespace bug
1       Error connecting to gazebo, Don’t know how to add component to Xacro/URDF file, Joints and Linkages bug
1       Undesired  simulation, Robotic Arm
1       Error connecting to gazebo, bumper sensor
1       Error connecting only to gazebo, Robotic Arm
1       Don’t know if  feature is in Xacro, nested xacro bug
1       Don’t know how to use feature in Xacro, STL files bug
1       Don’t know how to use feature in Xacro, xacro macro bug, xacro parameter bug
1       Multi sensor simulation, TF bug and their xacro file
1       Don’t know how to use feature in Xacro, xacro parameters/arguments bug
1       Error connecting to gazebo,Joints and Linkages bug
1       Don’t know how to use feature in Xacro, xacro parameter bug
1       Error connecting to gazebo, Joints and Linkages bug
1       Don’t know how to use feature in Xacro, xacro macro bug
1       Don’t know how to use feature in Xacro, xacro macro bug, xacro property bug
1       Undesired simulation
1       Don’t know how to use feature in Xacro, Joints and Linkages bug
1       Don’t know how to use feature in Xacro, rostopic bug
1       Don’t know how to use feature in Xacro, xacro rarg bug
1       Don’t know how to use feature in Xacro, xacro macro bug, Error while loading Xacro file
1       Don’t know how to add component to Xacro/URDF file, gazebo plugin bug
1       Don’t know how to add component to Xacro/URDF file, Don’t know how to use feature in Xacro, nested xacro/urdf bug
1       Don’t know how to add component to Xacro/URDF file, rostopic bug
1       Don’t know how to use feature in Xacro, constant parameter bug
1       Error connecting to gazbeo, ROS versions; their xacros & bugs
1       Error while loading Xacro file, namespace bug
1       Don’t know how to add component to Xacro/URDF file, xacro if bug
1       Don’t know how to use Xacro/URDF tools, ROS Industrial (Robotic Arm), Joints and Linkages bug
1       Miscelleneous, Don’t know how to use feature in Xacro
1       Don’t know how to add component to Xacro/URDF file, TF bug and their xacro file
1       Error while loading Xacro file, inorder bug
1       Don’t know how to use Xacro/URDF tools, xacro macro bug
1       Don’t know how to add component to Xacro/URDF file, Error connecting to gazebo/RViz
1       Don’t know how to use Xacro/URDF tools, ROS Industrial (Robotic Arm)
1       Simulation pipeline dilemma, Don’t know how to use feature in Xacro, xmlns bug
1       Buggy multi-robot simulation, Don’t know how to use feature in Xacro, xacro property bug, ROS Industrial (Robotic Arm)
1       duplicate of 656
1       Don’t know how to use feature in Xacro, xacro physics tag bug
1       Error while loading Xacro file, xacro property error
1       Don’t know how to use feature in Xacro, visual tag bug
1       Incorrect gazebo plugins
1       Error connecting to gazebo, Simulation pipeline dilemma
1       Xacro installation queries & bugs, Raspberry PI
1       Don’t know how to use feature in Xacro, visualization bug
1       Don’t know how to use Xacro/URDF tools, Conversion issues (CAD to ROS)
1       Error connecting to gazebo, Buggy multi-robot simulation
1       Don’t know how to add component to Xacro/URDF file, Don’t know how to use feature in Xacro, xacro macro bug
1       Don’t know how to use feature in Xacr, mesh files bug
1       Don’t know how to use feature in Xacro, xacro macro param bug
1       Don’t know how to use Xacro/URDF tools, Conversion Issues (CAD to ROS), Joints and Linkages bug
1       Don’t know how to use feature in Xacro, Don’t know how to use Xacro/URDF tools
1       Don’t know how to use feature in Xacro,nested xacro property bug
1       Error while loading Xacro file, xacro macro bug, ROS versions; their xacros & bugs
1       Error connecting to gazebo, ROS Industrial (Robotic Arm)
1       Don’t know how to use feature in Xacro, nested xacro bug, xacro property bug
1       Error while loading Xacro file, encoding bug
1       Error while loading Xacro file, materials tag bug
1       Don’t know how to use feature in Xacro, collision tag bug
1       Error while loading Xacro file, xacro unless tag bug
1       Error  connecting to RViz
1       Don’t know how to use feature in Xacro, nested xacro macro bug
1       Don’t know how to use feature in Xacro, mesh tag bug
1       Error connecting to RViz, visual tag bug
1       Error connecting to gazebo, ROS versions; their xacros & bugs
1       Don’t know how to use feature in Xacro, xacro tag attribute bug
1       Don’t know how to use feature in Xacro, Don’t know how to add component to Xacro/URDF file, camera bug
1       Simulation pipeline dilemma
1       Don’t know how to use feature in Xacro, origin tag big, xcaro properties bug
1       Don’t know how to use feature in Xacro, origin tag bug
1       Don’t know how to use feature in Xacro, unaware of xacro tool
1       Don’t know how to use feature in Xacro, xacro arg bug, xacro property bug
1       Repeated 855
1       Don’t know how to use feature in Xacro, multiple xacros bug
1       Don’t know how to add component to Xacro/URDF file, laser bug
1       Incorrect gazebo plugin, Don’t know how to add component to Xacro/URDF file
1       Don’t know how to use feature in Xacro, updating xacro bug
1       Incorrect and undesired  simulation, camera sensor bug
1       Errror connecting to gazebo
1       Error connecting to gazebo, ROS Industrial, Robotic Arm
1       Buggy multi-robot simulation, Error connecting to RViz
1       Error connecting to gazebo & RViz
1       Don’t know how to use feature in Xacro, tactile sensor
1       Miscelleneous, Simulation pipeline dilemma
1       Don’t know how to use feature in Xacro, mimic tag bug
1       Don’t know how to use feature in Xacro, camera bug
1       Don’t know how to use feature in Xacro, Incorrect gazebo plugin
1       Don’t know how to add component to Xacro/URDF file, distance sensor bug
1       Don’t know how to add component to Xacro/URDF file, gripper bug
1       Simulation pipeline dilemma, complex robot
2       Incorrect simulation, incorrect gazebo plugin
2       Don’t know how to add component to Xacro/URDF file, Error connecting to gazebo
2       Don’t know how to use feature in Xacro, xacro insert bug
2       Don’t know how to use feature in Xacro, Joints and Linkages bug
2       Don’t know how to use feature in Xacro, xacro macro bug, TF bug and their xacro file
2       Error connecting to gazebo, Copy paste error
2       Buggy multi-robot simulation, TF bug and their xacro file
2       Error connecting only to RViz
2       Error connecting to gazebo, bump sensor bug
2       Error connecting to RViz, TF bug and their xacro file
2       Don’t know how to use feature in Xacro, gazebo plugin bug
2       Don’t know how to use feature in Xacro, xacro include bug
2       Don’t know how to add component to Xacro/URDF file, Don’t know how to use feature in Xacro
2       Error while loading Xacro file, XML syntax bug
2       Don’t know how to use feature in Xacro, mesh file bug
2       Duplicate of above
2       Don’t know how to add component to Xacro/URDF file
2       Error connecting to gazebo and RViz
2       Error connecting to gazebo, Don’t know how to use feature in Xacro, inertia tag bug
2       Error while loading Xacro file, Xacro installation queries & bugs
2       Incorrect and undesired  simulation
3       Error connecting to RVIz
3       Error connecting to RViz, TF bug and their xacro file
3       Error while loading Xacro file, Joints and Linkages bug
3       Don’t know how to use Xacro/URDF tools, Simulation pipeline dilemma
3       Error connecting to gazebo, Don’t know how to add component to Xacro/URDF file
3       Error while loading Xacro file, xacro property bug
3       Don’t know how to use feature in Xacro, Buggy multi-robot simulation
3       Incorrect gazebo plugin
3       Error connecting to RViz, Joints and Linkages bug
3       Don’t know how to use feature in Xacro, xacro if bug
3       Error while loading Xacro file, xacro macro bug
4       Error connecting to gazebo, incorrect gazebo plugin
4       Miscellaneous
4       Don’t know how to use feature in Xacro, xacro arg bug
5       Incorrect simulation
5       Buggy multi-robot simulation
5       Don’t know how to use feature in Xacro, xacro property bug
5       Error while loading Xacro file, Don’t know how to use Xacro/URDF tools
6       Xacro installation queries & bugs
7       ROS versions; their xacros & bugs
7       TF bug and their xacro file
7       Don’t know how to add component to Xacro/URDF file, ROS Industrial (Robotic Arm)
8       Error connecting only to gazebo
9       Error connecting to RViz
9       Miscelleneous
12      Don’t know how to use feature in Xacro
13      Don’t know how to use feature in Xacro, xacro macro bug
14      Don’t know how to add component to Xacro/URDF file
14      Simulation pipeline dilemma 
28      Error while loading Xacro file
36      Don’t know how to use Xacro/URDF tools
39      Error connecting to gazebo

SOME NOTES FROM QUICK COMPARISON:

- first 7, aside from simulation pipeline dilemma, are very similar to some of my categories (maybe take a look at some error while loading XACRO files)
- "Simulation Pipeline dilemma" can refer to (not exclusively): Gazebo simulation troubleshooting, syntax errors, complicated robot troubleshooting, unaware/misuse of xacro
- can probably just change wording on my categories/refine/prune them based on the above list since we won't necessarily have Vivek's input
- after this, re-do hierarchy using some actual graph software to make it look nice ***any ideas on good graph drawing software Doctor Ore?***

- for python, split on semi-colon/comma
- for graphs: tikz (probably not), powerpoint
